Activities of the Korea ALICE group for the development and production of the next-generation silicon tracker

ALICE 3 is the proposed next-generation heavy-ion experiment at the CERN Large Hadron Collider (LHC), envisioned for operation during Run 5. The tracking system of ALICE 3 will consist of a high-precision vertex detector integrated into a retractable structure inside the beam pipe, complemented by a large-area outer tracker covering a broad pseudorapidity range. Both systems will be based on the Monolithic Active Pixel Sensor (MAPS) technology, building upon the developments realized for the recently upgraded ALICE Inner Tracking System (ITS2) and the future ITS3 upgrade. The total silicon area of the ALICE 3 tracking system is expected to be approximately five times larger than that of ITS2, presenting significant challenges in terms of large-scale sensor testing and module production. To address these challenges, research and development activities have been initiated in Korea, including the adaptation of an automated die-attach machine, commonly used in the semiconductor packaging industry, for efficient sensor-to-substrate assembly. This contribution presents the ongoing efforts of the Korea ALICE group toward the development and production of the ALICE 3 silicon tracker. The scope includes sensor evaluation, automated assembly techniques, and prototype module construction, with the aim of establishing scalable procedures for future mass production.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

